Proving Data-Poisoning Robustness in Decision Trees

Machine learning models are brittle, and small changes in the training data can result in different predictions. We study the problem of proving that a prediction is robust to data poisoning, where an attacker can inject a number of malicious elements into the training set to influence the learned model. We target decision-tree models, a popular and simple class of machine learning models that underlies many complex learning techniques. We present a sound verification technique based on abstract interpretation and implement it in a tool called Antidote. Antidote abstractly trains decision trees for an intractably large space of possible poisoned datasets. Due to the soundness of our abstraction, Antidote can produce proofs that, for a given input, the corresponding prediction would not have changed had the training set been tampered with or not. We demonstrate the effectiveness of Antidote on a number of popular datasets.

==> data/exhaustive/iris_d1_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,6,0.0,3.703866666666667
1,5,0.0,3.6726666666666667
2,0,0.0,3.7695999999999996


==> data/exhaustive/iris_d1_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,6,0.0003333333333333333,3.710666666666667
1,5,0.0,3.7353333333333336
2,4,0.0,3.7399999999999998
4,2,0.0,3.776
5,0,0.0,3.718


==> data/exhaustive/iris_d2_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,26,0.0003333333333333333,3.7108
1,0,0.0026923076923076926,3.6984615384615385


==> data/exhaustive/iris_d2_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,26,0.0003333333333333333,3.7285333333333335
1,22,0.0003846153846153846,3.787692307692308
2,19,0.0,3.9609090909090905
3,8,0.0005263157894736842,4.182105263157895
4,0,0.005789473684210527,4.463368421052632


==> data/exhaustive/iris_d3_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,1,0.0006666666666666666,3.710533333333333
1,0,0.0,3.7


==> data/exhaustive/iris_d3_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,27,0.02633333333333333,4.299066666666667
1,16,0.11074074074074074,6.157185185185184
2,1,0.11062500000000003,12.062499999999998
3,0,0.11,13.124


==> data/exhaustive/iris_d4_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,0,0.001,3.726266666666666


==> data/exhaustive/iris_d4_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,25,0.11200000000000002,18.637733333333333
1,0,0.602,85.16176


==> data/exhaustive/mammography_d1_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,6.024096385542169e-05,3.8092289156626498
1,166,0.00024096385542168676,3.8194939759036153
2,166,6.024096385542169e-05,3.8157108433734956
4,166,6.024096385542169e-05,3.814265060240963
8,118,6.024096385542169e-05,3.8137831325301184
10,61,0.0,3.814983050847459
12,0,8.474576271186441e-05,3.81101694915254


==> data/exhaustive/mammography_d1_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,6.024096385542169e-05,3.8168915662650593
1,166,6.024096385542169e-05,3.8203132530120456
2,166,0.0,3.813084337349396
4,166,0.00042168674698795186,3.816385542168674
8,118,0.0008433734939759037,3.812240963855418
16,103,0.0,3.8073220338983047
32,30,0.0,3.9015922330097084
40,13,0.0003333333333333333,3.9358666666666675
48,0,0.0,3.9777333333333336


==> data/exhaustive/mammography_d2_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,0.00018072289156626507,3.814506024096384
1,83,6.024096385542169e-05,3.8218313253012006
2,72,0.0,3.8379277108433727
4,32,0.0,3.8527222222222224
6,32,0.0003125,3.834000000000001
8,0,0.0,3.8626250000000013


==> data/exhaustive/mammography_d2_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,0.00018072289156626507,3.8127951807228886
1,129,6.024096385542169e-05,3.8714457831325277
2,121,0.0009302325581395348,3.8879069767441847
4,120,0.0005785123966942149,3.9400330578512386
8,94,0.0010833333333333333,4.094133333333333
16,69,0.09978723404255321,4.866765957446807
24,37,0.11000000000000013,5.209565217391304
32,0,0.11000000000000013,9.089101449275361


==> data/exhaustive/mammography_d3_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,0.000783132530120482,3.8167710843373492
1,0,0.0007228915662650603,3.8692289156626494


==> data/exhaustive/mammography_d3_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,166,0.00030120481927710846,3.8187710843373464
1,100,0.04192771084337353,6.640915662650602
2,90,0.10999999999999995,8.270079999999998
4,59,0.11011111111111112,9.858444444444443
8,9,0.11016949152542384,19.20494915254237
10,4,0.11,26.91155555555555
12,0,0.22,44.05866666666667


==> data/exhaustive/mammography_d4_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,162,0.0,3.8235662650602373
1,0,0.036728395061728425,3.890938271604936


==> data/exhaustive/mammography_d4_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,165,0.00018072289156626507,3.816337349397586
1,68,0.793151515151515,108.7704727272727
2,45,1.1360294117647047,159.43223529411762
4,9,1.751555555555556,242.22622222222222
6,2,2.881111111111111,396.479111111111
8,0,5.862222222222222,780.439111111111


==> data/exhaustive/mnist_1_7_d1_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,7.848400000000001,150.652
1,100,7.905000000000001,150.65176000000002
2,100,7.736400000000003,150.64847999999992
4,100,7.629700000000002,150.65596000000002
8,100,7.707700000000004,150.66415999999992
16,98,7.750899999999999,150.65656
32,93,7.9754081632653,150.64518367346932
64,92,8.24451612903226,150.66086021505373
128,81,9.48065217391305,150.6553478260869
256,58,11.783580246913585,150.66177777777781
264,55,11.484482758620688,150.6646896551724
272,0,11.697586206896554,150.651724137931


==> data/exhaustive/mnist_1_7_d1_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,7.823599999999998,150.65088
1,100,7.814699999999997,150.64044000000004
2,100,7.852799999999998,150.64791999999997
4,100,7.892299999999998,150.63927999999999
8,100,8.013500000000008,150.63828000000004
16,98,8.178400000000009,150.64672000000002
32,93,8.440204081632652,150.6412653061224
64,92,8.643118279569883,150.65655913978495
128,81,9.362826086956519,150.64491304347825
256,58,10.988888888888889,150.65560493827152
512,32,15.952413793103442,202.0111034482758
1024,3,36.918124999999996,486.7596250000001
1280,2,46.63666666666668,743.5026666666668
1536,0,65.56666666666666,1090.436


==> data/exhaustive/mnist_1_7_d2_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,12.328700000000001,150.65759999999997
1,86,12.3757,150.65524
2,84,13.082093023255814,150.65651162790698
4,6,71.94238095238094,930.4906666666668
8,1,73.32666666666667,1088.100666666667
9,0,80.14,1306.788


==> data/exhaustive/mnist_1_7_d2_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,11.414299999999994,150.65887999999993
1,99,18.0107,150.64816000000005
2,98,24.686363636363645,150.64335353535353
4,98,40.98367346938777,150.64697959183673
8,94,108.93806122448984,280.67004081632655
16,87,217.0925531914894,2602.125361702128
32,44,379.68800000000005,4252.175040000001
64,38,809.7615909090911,38798.117727272744
80,28,1832.3102380952384,114615.29314285712
96,0,nan,nan


==> data/exhaustive/mnist_1_7_d3_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,16.4557,150.65723999999997
1,0,95.8336,1295.4910799999996


==> data/exhaustive/mnist_1_7_d3_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,11.791600000000006,150.64360000000005
1,96,42.64009999999998,150.64696000000006
2,95,103.87968750000003,158.424875
4,92,899.1690526315788,1161.593010526316
6,51,1405.6948333333335,3956.759333333333
8,0,742.12,18263.344


==> data/exhaustive/mnist_1_7_d4_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,99,20.297300000000003,150.65748000000002
1,0,168.42555555555558,1305.613656565657


==> data/exhaustive/mnist_1_7_d4_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,99,14.1325,150.64436
1,96,397.6346464646467,365.98044444444434
2,92,2317.160520833334,5910.943374999999
3,1,314.3566666666666,7900.028000000001
4,0,nan,nan


==> data/exhaustive/mnist_simple_1_7_d1_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.32139999999999924,150.66348
1,100,0.3190999999999993,150.65024
2,100,0.3167999999999992,150.64691999999997
4,100,0.3204999999999993,150.66208
8,100,0.3257999999999992,150.6452
16,100,0.3103999999999993,150.6422
32,100,0.30589999999999934,150.64524
64,100,0.29929999999999934,150.65488000000008
128,94,0.32779999999999915,150.65092
256,86,0.3299999999999992,150.64408510638302
512,75,0.3299999999999993,150.65981395348845
640,58,0.3299999999999994,150.65071999999998
768,0,0.33773333333333283,150.63962666666671


==> data/exhaustive/mnist_simple_1_7_d1_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.3306999999999992,150.65419999999992
1,100,0.33059999999999923,150.6486800000001
2,100,0.33059999999999923,150.65415999999996
4,100,0.3303999999999992,150.64820000000006
8,100,0.33029999999999915,150.65044000000006
16,100,0.33159999999999923,150.65024000000003
32,100,0.33029999999999915,150.64996
64,100,0.3304999999999992,150.64424000000002
128,94,0.3305999999999992,150.64444
256,86,0.3318085106382972,150.66408510638288
512,75,0.3305813953488365,150.65553488372095
1024,15,0.44000000000000045,150.65322666666665
1536,3,0.5726666666666667,150.70026666666666
2048,0,0.9066666666666667,150.66933333333333


==> data/exhaustive/mnist_simple_1_7_d2_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.33009999999999917,150.65068000000002
1,100,0.3322999999999991,150.65404000000007
2,99,0.33029999999999915,150.66584000000006
4,99,0.33333333333333254,150.6407676767676
8,99,0.3302020202020194,150.64375757575758
16,89,0.42151515151515084,150.64610101010103
32,65,0.44741573033707777,150.65626966292137
64,63,0.4149230769230763,150.65470769230774
128,1,0.5566666666666666,150.64171428571427
160,1,0.56,150.696
192,0,0.55,150.648


==> data/exhaustive/mnist_simple_1_7_d2_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.3672999999999995,150.64644
1,100,0.3573999999999995,150.64492000000004
2,99,0.3594999999999994,150.65296
4,99,0.362525252525252,150.64153535353537
8,99,0.34363636363636285,150.65806060606053
16,96,0.43272727272727224,150.65559595959598
32,88,0.47229166666666605,150.66370833333332
64,86,0.506704545454545,150.6501818181818
128,70,0.7624418604651161,150.65734883720933
256,47,1.1287142857142858,150.64891428571414
512,18,1.3489361702127665,150.65165957446808
768,2,3.4111111111111114,180.62311111111114
1024,0,6.19888888888889,236.83377777777775


==> data/exhaustive/mnist_simple_1_7_d3_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.4399999999999998,150.64683999999997
1,100,0.4409999999999998,150.67324000000002
2,74,0.5413999999999994,150.64644000000004
4,74,0.4835135135135136,150.65216216216217
8,30,0.6504054054054045,150.65454054054052
16,26,0.5980000000000002,150.66173333333336
32,15,0.6584615384615387,150.65753846153848
64,15,0.6906666666666669,150.6786666666667
128,1,0.626,150.63306666666668
160,1,0.65,150.756
192,0,0.66,150.576


==> data/exhaustive/mnist_simple_1_7_d3_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.44079999999999975,150.65615999999997
1,100,0.4405999999999999,150.65700000000007
2,98,0.4843999999999996,150.65016
4,98,0.573979591836735,150.65979591836742
8,95,0.8736734693877534,150.65277551020415
16,78,12.237684210526304,653.0780631578949
32,70,33.22333333333333,1849.1455384615383
64,52,32.39928571428572,1658.9686857142856
128,12,61.70557692307692,2805.0350000000008
192,3,72.98,3399.9770000000003
256,0,102.66750000000002,4584.281666666667


==> data/exhaustive/mnist_simple_1_7_d4_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.4762999999999996,150.6512
1,97,0.4970999999999995,150.65219999999997
2,51,0.7525773195876292,150.650556701031
4,51,0.7572549019607844,150.66156862745095
8,30,0.723921568627451,150.65341176470588
16,26,0.6406666666666668,150.64679999999998
32,15,0.7126923076923076,150.63815384615384
64,15,0.6853333333333335,150.6832
128,1,0.6273333333333334,150.65093333333334
160,1,0.65,150.672
192,0,0.66,150.608


==> data/exhaustive/mnist_simple_1_7_d4_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,100,0.5401999999999991,150.63404000000003
1,98,0.5434999999999991,150.65323999999998
2,97,0.8264285714285705,150.64820408163266
4,92,1.3707216494845347,150.65014432989688
8,90,5.286195652173913,175.96691304347823
16,47,15.501538461538463,633.4006153846154
32,17,180.34957446808502,8764.439999999997
64,9,932.8994117647059,47948.47552941176
80,1,1596.7366666666667,80851.46311111112
96,0,nan,nan


==> data/exhaustive/wdbc_d1_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,113,0.10999999999999989,5.012707964601769
1,96,0.10999999999999989,5.03858407079646
2,92,0.10906249999999997,5.0253749999999995
4,57,0.10999999999999999,5.016608695652175
8,50,0.11000000000000008,5.037894736842107
10,44,0.11060000000000006,5.06696
12,0,0.11020000000000006,5.061040000000002


==> data/exhaustive/wdbc_d1_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,113,0.10911504424778751,5.030265486725664
1,96,0.11008849557522113,5.023539823008848
2,92,0.1102083333333333,4.902666666666667
4,83,0.10999999999999999,4.771869565217392
8,73,0.11012048192771089,5.178795180722892
16,43,0.11000000000000014,7.049753424657532
32,4,0.11023255813953489,13.442511627906974
40,1,0.11,20.183
48,0,0.11,28.614


==> data/exhaustive/wdbc_d2_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,113,0.1102654867256636,5.022407079646017
1,0,0.33823008849557445,9.262407079646017


==> data/exhaustive/wdbc_d2_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,113,0.11008849557522113,5.027221238938052
1,84,0.11008849557522113,5.072814159292035
2,58,0.8740476190476177,139.41776190476193
4,27,6.108793103448275,1075.9506896551727
8,10,35.358518518518515,6253.6819259259255
12,3,79.637,14185.822
16,0,116.19000000000001,20376.85


==> data/exhaustive/wdbc_d3_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,110,0.10999999999999989,5.0267964601769926
1,0,0.6006363636363626,10.386836363636363


==> data/exhaustive/wdbc_d3_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,111,0.10999999999999989,5.022477876106195
1,53,25.92963963963963,3696.776468468468
2,0,nan,nan


==> data/exhaustive/wdbc_d4_box.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,109,0.11115044247787599,5.0938053097345115
1,0,0.8805504587155961,11.345321100917433


==> data/exhaustive/wdbc_d4_disjuncts.csv <==
num_dropout,num_verified,avg_time,avg_max_memory
0,111,0.11008849557522113,8.085663716814162
1,0,nan,nan


==> data/proven_vs_poisoned/iris_d1.csv <==
num_dropout,percent_verified
0,0.2
1,0.16666666666666666
2,0.13333333333333333
4,0.06666666666666667
5,0.0


==> data/proven_vs_poisoned/iris_d2.csv <==
num_dropout,percent_verified
0,0.8666666666666667
1,0.7333333333333333
2,0.6333333333333333
3,0.26666666666666666
4,0.0


==> data/proven_vs_poisoned/iris_d3.csv <==
num_dropout,percent_verified
0,0.9
1,0.5333333333333333
2,0.03333333333333333
3,0.0


==> data/proven_vs_poisoned/iris_d4.csv <==
num_dropout,percent_verified
0,0.8333333333333334
1,0.0


==> data/proven_vs_poisoned/mammography_d1.csv <==
num_dropout,percent_verified
0,1.0
1,1.0
2,1.0
4,1.0
8,0.7108433734939759
16,0.6204819277108434
32,0.18072289156626506
40,0.0783132530120482
48,0.0


==> data/proven_vs_poisoned/mammography_d2.csv <==
num_dropout,percent_verified
0,1.0
1,0.7771084337349398
2,0.7289156626506024
4,0.7228915662650602
8,0.5662650602409639
16,0.41566265060240964
24,0.22289156626506024
32,0.0


==> data/proven_vs_poisoned/mammography_d3.csv <==
num_dropout,percent_verified
0,1.0
1,0.6024096385542169
2,0.5421686746987951
4,0.35542168674698793
8,0.05421686746987952
10,0.024096385542168676
12,0.0


==> data/proven_vs_poisoned/mammography_d4.csv <==
num_dropout,percent_verified
0,0.9939759036144579
1,0.40963855421686746
2,0.2710843373493976
4,0.05421686746987952
6,0.012048192771084338
8,0.0


==> data/proven_vs_poisoned/mnist_1_7_d1.csv <==
num_dropout,percent_verified
0,1.0
1,1.0
2,1.0
4,1.0
8,1.0
16,0.98
32,0.93
64,0.92
128,0.81
256,0.58
512,0.32
1024,0.03
1280,0.02
1536,0.0


==> data/proven_vs_poisoned/mnist_1_7_d2.csv <==
num_dropout,percent_verified
0,1.0
1,0.99
2,0.98
4,0.98
8,0.94
16,0.87
32,0.44
64,0.38
80,0.28
96,0.0


==> data/proven_vs_poisoned/mnist_1_7_d3.csv <==
num_dropout,percent_verified
0,1.0
1,0.96
2,0.95
4,0.92
6,0.51
8,0.0


==> data/proven_vs_poisoned/mnist_1_7_d4.csv <==
num_dropout,percent_verified
0,0.99
1,0.96
2,0.92
3,0.01
4,0.0


==> data/proven_vs_poisoned/mnist_simple_1_7_d1.csv <==
num_dropout,percent_verified
0,1.0
1,1.0
2,1.0
4,1.0
8,1.0
16,1.0
32,1.0
64,1.0
128,0.94
256,0.86
512,0.75
1024,0.15
1536,0.03
2048,0.0


==> data/proven_vs_poisoned/mnist_simple_1_7_d2.csv <==
num_dropout,percent_verified
0,1.0
1,1.0
2,0.99
4,0.99
8,0.99
16,0.96
32,0.88
64,0.86
128,0.7
256,0.47
512,0.18
768,0.02
1024,0.0


==> data/proven_vs_poisoned/mnist_simple_1_7_d3.csv <==
num_dropout,percent_verified
0,1.0
1,1.0
2,0.98
4,0.98
8,0.95
16,0.8
32,0.73
64,0.59
128,0.12
160,0.01
192,0.03
256,0.0


==> data/proven_vs_poisoned/mnist_simple_1_7_d4.csv <==
num_dropout,percent_verified
0,1.0
1,0.98
2,0.97
4,0.92
8,0.9
16,0.62
32,0.32
64,0.24
128,0.01
160,0.01
192,0.0


==> data/proven_vs_poisoned/wdbc_d1.csv <==
num_dropout,percent_verified
0,1.0
1,0.8495575221238938
2,0.8141592920353983
4,0.7345132743362832
8,0.6460176991150443
16,0.3805309734513274
32,0.035398230088495575
40,0.008849557522123894
48,0.0


==> data/proven_vs_poisoned/wdbc_d2.csv <==
num_dropout,percent_verified
0,1.0
1,0.7433628318584071
2,0.5132743362831859
4,0.23893805309734514
8,0.08849557522123894
12,0.02654867256637168
16,0.0


==> data/proven_vs_poisoned/wdbc_d3.csv <==
num_dropout,percent_verified
0,0.9823008849557522
1,0.4690265486725664
2,0.0


==> data/proven_vs_poisoned/wdbc_d4.csv <==
num_dropout,percent_verified
0,0.9823008849557522
1,0.0

